When Does the Best Sampling Temperature Rise with the Budget? Sufficient Conditions for Pass@k

The temperature that maximizes pass@$k$ is often low for a small sampling budget and higher for a large budget. This pattern has been reported from Codex through recent multi-sample inference studies. It is not an algebraic property of pass@$k$: as Slocum et al. (ICLR 2025) observe, for one fixed task the maximizing temperature is independent of $k$. Building on that fixed-task observation and the hard/easy-task explanation, we give a formal population-level sufficient condition for the aggregate pattern. For task $X$, let $p_t(X)$ be one-sample success probability at temperature $t$, and define the conditional log-success response $m_t(u)=\mathbb{E}[\dot p_t(X)\mid p_t(X)=u]/u$. If $m_t(u)$ is nonincreasing in current success probability, then the normalized temperature derivative of aggregate pass@$k$ is nondecreasing in $k$. Consequently, derivative signs are nested across budgets; if each temperature-performance curve is strictly single-peaked, its unique maximizer is nondecreasing in $k$. The proof identifies the mechanism as a monotone-likelihood-ratio power tilt toward lower-success tasks. We derive a closed-form two-stratum phase diagram, including upward and downward regimes, and show that the marginal temperature derivative admits an exact $\mathrm{Beta}(2,k)$ kernel representation whose kernel concentrates at one-sample success of order $1/k$. Interpreting that scale as task-level localization additionally requires a regular, nonvanishing density-response factor near zero. A signed-moment representation yields diagnostic shape restrictions, while a short appendix records exact discrete refinements of the existing multi-configuration allocation formulation. No language model is trained, and no model query is used as an experimental measurement: the contribution is a conditional theory of an established empirical phenomenon, with assumptions that can be tested in future work.

==> 00README.txt <==
ARXIV SOURCE PACKAGE

Main file: main.tex
Figure: temperature_theory.pdf (vector PDF)
Bibliography: references.bib and prebuilt main.bbl

The manuscript is a theory paper. It contains no new language-model experiment,
API result, or empirical benchmark sweep.

Ancillary deterministic checks are under anc/passk_temperature_theory/. From
the extracted source root, run:

  python anc/passk_temperature_theory/verify_theory.py

For the full unit-test suite on POSIX:

  PYTHONPATH=anc python -m unittest passk_temperature_theory.test_verify_theory passk_temperature_theory.test_extended_theory -v

For PowerShell:

  $env:PYTHONPATH='anc'
  python -m unittest passk_temperature_theory.test_verify_theory passk_temperature_theory.test_extended_theory -v

The tests use only the Python standard library. Regenerating the vector figure
requires ReportLab 4.4.9:

  python anc/passk_temperature_theory/make_figure.py --output temperature_theory.pdf

